Sub-surface granular dynamics in the context of oblique, low-velocity impacts into angular granular media

Oblique, low-velocity impacts onto extraterrestrial terrain are an inevitable occurrence during space exploration. We conduct two-dimensional discrete simulations to model such impacts into a bed of triangular grains. Finite element method provides the basis for simulation, enabling the angular grain geometry. Our findings re-create the three classes of impact behavior previously noted from experiments: full-stop, rollout, and ricochet \citep*{Wright2020}. An application of Set Voronoi tessellation assesses packing fraction at a high resolution, revealing how grains shift relative to each other during an impact event. Calculation of Von Mises strain distributions then reveal how grains shift relative to the overall system, leading to the notion of the 'skin zone'. Intuition would suggest that the region of perturbed grains would grow deeper with higher velocity impacts, results instead show that increasing velocity may actually evoke a change in the grains' dissipative response that boosts lateral perturbation. Finally, we consider as a whole how sub-surface response could link with impactor dynamics to deepen our understanding of oblique, low-velocity impact events and help to improve mission outcomes.

==> oldAbstracts.txt <==
% The study of notoriously ploy-disperse and complex extraterrestrial granular terrains is necessary for future mission preparedness. In this work, we carry out 2D simulations of an elastic circular projectile undergoing a low velocity oblique impact onto a bed of triangle-shaped grains. The simulation platform is enabled by combining aspects of discrete element simulations and finite element method. For the first time, simulation results demonstrate the three classes of impactor response experimentally observed in literature: ricochet, roll-out, and full-stop. Next, further post-processing of simulation data uncovers subsurface behavior of the grains caused by surface impact. A set Voronoi tessellation method measures local variations in substrate packings, displaying asymmetric subsurface effects caused by the oblique condition. A von Mises strain calculation based on grain displacement fields reveals contours of plastic deformation around the impact site which. Further inspection of these contours, dubbed 'skin zones', grant insights about dissipative mechanism shifts in the grains due to higher velocity impacts. Our findings begin to uncover the nuance behind the scenes of low-velocity impacts of this type and show how a deeper comprehension of involved phenomena could drastically improve lander and rover technologies. 

%The complex grain geometry and highly poly-disperse nature of regolith coupled with diverse gravity environments of asteroids, moons, and planets make for a challenging dynamic medium to investigate. Nonetheless, given that spacecraft must regularly land on low gravity regolith surfaces, the study of this relatively new granular system is necessary for future mission preparedness. Simulation-based literature surrounding regolith study has revealed a trend away from the typical spherical grains simulations - originally developed for Earthen materials - in favor of more complex or even angular polyhedral grain geometries that better emulate regolith properties. However, this same body of literature hardly considers the role of subsurface granular dynamics in affecting broader system behavior. The 2D simulation work presented here upholds the methodological trends by simulating the simplest angular grain, a triangle, but then extends beyond to address the knowledge gap that is correlation of subsurface phenomena with larger system behavior. Using data output from simulations, innovative analyses inspect sub-surface granular dynamics. An adapted Voronoi tessellation provides packing fraction data at the grain level, allowing for distribution of packing fraction and changes in packing fraction of individual grains to be observed. A Eulerian strain calculation permits plotting of strain-distribution in response to the surface impact. A trend is observed between the depth and distribution of the strained grains and the velocity of the impactor, though only up to a certain point beyond which it is theorized granular mechanisms direct energy dispersion more horizontally than vertically throughout the bed. Finally, to show validity, a qualitative comparison between simulation and literature's experimental findings in terms of overall impactor behavior reveal all three expected categories of response - full-stop, roll-out, and ricochet. Beyond this work, the simulation procedures developed will facilitate further work into discrete modelling of grains with non-conventional geometries. Further iterations of analysis methods will allow continued sub-surface perspectives on granular dynamics, building on this foundation to tie together sub-surface phenomena with impactor dynamics. 

%{\bf A shorter abstract:}We carry out 2D simulations of an elastic circular projectile undergoing a low velocity oblique impact onto a bed of triangular-shaped  grains. Our simulations exhibit the diversity of oblique impacts outcomes observed experimentally into granular media, including ricochets and projectiles that roll out of their impact craters.  A set Voronoi tessellation method is used to measure local variations in substrate porosity and a von Mises strain distortion measure is used to estimate the extent of substrate deformation. Both porosity and distortion fields show front/back asymmetry related to the oblique impact angle. Skin-depths in both quantities are sensitive to the impact velocity. Our simulations show how oblique angle impact dynamics causes variations in the sub-surface structure of granular systems.

